Coherence for Categorified Operadic Theories

Given an algebraic theory which can be described by a (possibly symmetric) operad $P$, we propose a definition of the \emph{weakening} (or \emph{categorification}) of the theory, in which equations that hold strictly for $P$-algebras hold only up to coherent isomorphism. This generalizes the theories of monoidal categories and symmetric monoidal categories, and several related notions defined in the literature. Using this definition, we generalize the result that every monoidal category is monoidally equivalent to a strict monoidal category, and show that the "strictification" functor has an interesting universal property, being left adjoint to the forgetful functor from the category of strict $P$-categories to the category of weak $P$-categories. We further show that the categorification obtained is independent of our choice of presentation for $P$, and extend some of our results to many-sorted theories, using multicategories.

==> pages.dat <==
75
75
75
76
76
76
77
77
77
77
77
77
76
76
76
76
76
76
76
76
76
76
76
77
77
77
78
78
78
78
78
78
78
81
81
82
83
82
84
84
84
84
84
84
84
84
84
85
85
85
85
85
86
86
86
87
87
87
88
88
88
88
88
88
88
89
89
89
90
91
91
92
92
45
41
92
92
92
92
92
93
93
93
93
93
93
93
94
94
95
95
96
97
99
100
100
100
100
100
100
100
17
17
17
101
102
18
102
102
103
104
108
108
109
110
111
111
110
110
111
111
111
111
111
112
112
113
114
114
114


==> theorems.dat <==
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
27
27
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
28
29
29
29
29
29
29
29
32
32
32
33
33
33
33
33
33
33
33

